ALMA observations of the Extended Green Object G19.01$-$0.03: I. A Keplerian disc in a massive protostellar system

Using the Atacama Large Millimetre/submillimeter Array (ALMA) and the Karl G. Jansky Very Large Array (VLA), we observed the Extended Green Object (EGO) G19.01$-$0.03 with sub-arcsecond resolution from 1.05 mm to 5.01 cm wavelengths. Our $\sim0.4''\sim1600$ AU angular resolution ALMA observations reveal a velocity gradient across the millimetre core MM1, oriented perpendicular to the previously known bipolar molecular outflow, that is consistently traced by 20 lines of 8 molecular species with a range of excitation temperatures, including complex organic molecules (COMs). Kinematic modelling shows the data are well described by models that include a disc in Keplerian rotation and infall, with an enclosed mass of $40-70 \mathrm{M}_{\odot}$ (within a 2000 AU outer radius) for a disc inclination angle of $i=40^{\circ}$, of which $5.4-7.2 \mathrm{M}_{\odot}$ is attributed to the disc. Our new VLA observations show that the 6.7 GHz Class II methanol masers associated with MM1 form a partial ellipse, consistent with an inclined ring, with a velocity gradient consistent with that of the thermal gas. The disc-to-star mass ratio suggests the disc is likely to be unstable and may be fragmenting into as-yet-undetected low mass stellar companions. Modelling the centimetre--millimetre spectral energy distribution of MM1 shows the ALMA 1.05 mm continuum emission is dominated by dust, whilst a free-free component, interpreted as a hypercompact HII region, is required to explain the VLA $\sim$5 cm emission. The high enclosed mass derived for a source with a moderate bolometric luminosity ($\sim$10$^{4} \mathrm{L}_{\odot}$) suggests that the MM1 disc may feed an unresolved high-mass binary system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
